A discrete model for long-time sintering

A discrete model for the sintering of polydisperse, inhomogeneous arrays of cylinders is presented with empirical contact force-laws, taking into account plastic deformations, cohesion, temperature dependence (melting), and long-time effects. Samples are prepared under constant isotropic load, and are sintered for different sintering times. Increasing both external load and sintering time eads to a stronger, stiffer sample after cooling down. The material behavior is interpreted from both microscopic and macroscopic points of view. Among the interesting results is the observation, that the coordination number, even though it has the tendency to increase, sometimes slightly decreases, whereas the density continuously increases during sintering -- this is interpreted as an indicator of reorganization effects in the packing. Another result of this study is the finding, that strongly attractive contacts occur during cool-down of the sample and leave a sintered block of material with almost equally strong attractive and repulsive contact forces.

==> biblio1.txt <==

@Article{         bellehumeur98,
  author        = {C. T. Bellehumeur and M. Kontopoulou and J. Vlachopoulos},
  title         = {The role of viscoelasticity in polymer sintering},
  journal       = {Rheol. Acta},
  year          = {1998},
  volume        = {37},
  pages         = {270-278},
  exist         = {1},
  source        = {lui_250702},
  keywords      = {sintering viscoelastic continuum modeling}
}

@Article{         delo99,
  author        = {D. P. DeLo and R. E. Dutton and S. L. Semiatin },
  title         = {A comparison of discrete element model prediction to 
                   observation of metal powder consolidation },
  journal       = {Scripta Materialia },
  year          = {1999 },
  volume        = {40 },
  number        = {10 },
  pages         = {1103-1109 },
  exist         = {1},
  source        = {lui_250702},
  keywords      = {sinter DEM modeling coordination number distribution experiment }
}

@Article{         heyliger01,
  author        = {P. R. Heyliger and R. M. McMeeking },
  title         = {Cold plastic compaction of powders by a network model },
  journal       = {Journal of the Mechanics and Physics of Solids },
  year          = {2001 },
  volume        = {49 },
  pages         = {2031-2054 },
  exist         = {1},
  source        = {lui_250702},
  keywords      = {network model sinter plastic spheres monodisperse}
}

@Article{         jagota90,
  author        = {A. Jagota and P. R. Dawson},
  title         = {Simulation of the viscous sintering of 2 particles },
  journal       = {Journal of the American Ceramic Society },
  year          = {1990 },
  volume        = {73 },
  number        = {1 },
  pages         = {173-177 },
  exist         = {1},
  source        = {lui_250702},
  keywords      = {two-particle interaction viscosity sinter }
}

@Article{         jagota90b,
  author        = {A. Jagota and K. R. Mikeska and R. K. Bordia},
  title         = {Isotropic constitutive model for sintering particle packings},
  journal       = {Journal of the American Ceramic Society },
  year          = {1990 },
  volume        = {73 },
  number        = {8 },
  pages         = {2266-2273 },
  exist         = {1},
  source        = {lui_250702},
  keywords      = {isotropic continuum model sinter }
}


@Article{         jagota95,
  author        = {A. Jagota and G. W. Scherer},
  title         = {Viscosities and sintering rates of composite packings
                   of spheres},
  journal       = {Journal of the American Ceramic Society },
  year          = {1995 },
  volume        = {78 },
  number        = {3 },
  pages         = {521-528 },
  exist         = {1},
  source        = {lui_250702},
  keywords      = {sphere packing viscosity sinter rate}
}

@InProceedings{   manetsberger01,
  author        = {K. Manetsberger and J. Shen and J. Muellers },
  title         = {Compensation of the inhomogeneous shrinkage of 
                   polymer materials in selective??? laser sintering },
  booktitle     = {Solid Freeform Fabrication Symposium},
  year          = {2001 },
  pages         = {??? },
  exist         = {1},
  source        = {muellers_151002},
  keywords      = {micro-macro theory continuum sintering }
}

@Article{         olevsky98,
  author        = {E. A. Olevsky },
  title         = {Theory of sintering: from discrete to continuum },
  journal       = {Materials Science and Engineering },
  year          = {1998 },
  volume        = {R23 },
  pages         = {41-100 },
  exist         = {1},
  source        = {lui_250702},
  keywords      = {micro-macro theory continuum sintering }
}

@Article{         redanz01,
  author        = {P. Redanz and N. A. Fleck },
  title         = {The compaction of a random distribution of metal cylinders
                   by the discrete element method },
  journal       = {Acta Materialia },
  year          = {2001 },
  volume        = {49 },
  pages         = {4325-4335 },
  exist         = {1},
  source        = {lui_250702},
  keywords      = {DEM model sinter 2D compaction micro-macro yield surface }
}

@Article{         zachariah99,
  author        = {M. R. Zachariah and M. J. Carrier },
  title         = {Molecular dynamics computation of gas-phase nanoparticle
                   sintering: {A} comparison with phenomenological models },
  journal       = {J. Aerosol Science },
  year          = {1999 },
  volume        = {30 },
  number        = {9 },
  pages         = {1139-1151 },
  exist         = {1},
  source        = {lui_250702},
  keywords      = {nano gas-phase sinter MD model }
}

@Article{         ,
  author        = { },
  title         = { },
  journal       = { },
  year          = { },
  volume        = { },
  pages         = { },
  exist         = {1},
  source        = {lui_250702},
  keywords      = { }
}


